Recursive Attentive Methods with Reused Item Representations for Sequential Recommendation

Sequential recommendation aims to recommend the next item of users' interest based on their historical interactions. Recently, the self-attention mechanism has been adapted for sequential recommendation, and demonstrated state-of-the-art performance. However, in this manuscript, we show that the self-attention-based sequential recommendation methods could suffer from the localization-deficit issue. As a consequence, in these methods, over the first few blocks, the item representations may quickly diverge from their original representations, and thus, impairs the learning in the following blocks. To mitigate this issue, in this manuscript, we develop a recursive attentive method with reused item representations (RAM) for sequential recommendation. We compare RAM with five state-of-the-art baseline methods on six public benchmark datasets. Our experimental results demonstrate that RAM significantly outperforms the baseline methods on benchmark datasets, with an improvement of as much as 11.3%. Our stability analysis shows that RAM could enable deeper and wider models for better performance. Our run-time performance comparison signifies that RAM could also be more efficient on benchmark datasets.

==> plots/entropy/data.dat <==
Title,\\footnotesize{$R$},\\footnotesize{$A^{(1)}$},\\footnotesize{$A^{(2)}$},\\footnotesize{$A^{(3)}$}
\\footnotesize{\\Beauty},6.004,6.043,5.858,
\\footnotesize{\\Toys},5.365,5.390,5.329,5.272
\\footnotesize{\\Children},6.896,6.729,,
\\footnotesize{\\Comics},7.028,7.015,,
\\footnotesize{\\MLOM},6.159,6.148,4.942,4.954
\\footnotesize{\\MLTM},6.409,6.249,4.985,5.027


==> plots/runtimeLayers/data/Beauty.dat <==
1       0.009	0.012
2       0.012	0.017
3       0.016	0.022
4      	0.019	0.027
5       0.021	0.032
6       0.024	0.036


==> plots/runtimeLayers/data/Children.dat <==
1       0.013	0.013
2       0.017	0.018
3       0.021	0.023
4       0.024	0.028
5       0.028	0.032
6       0.031	0.037


==> plots/runtimeLayers/data/Comics.dat <==
1	0.014	0.015
2	0.017	0.019
3	0.021	0.025
4	0.024	0.029
5	0.028	0.034
6	0.031	0.040


==> plots/runtimeLayers/data/Toys.dat <==
1	0.009	0.012
2	0.012	0.017
3	0.016	0.022
4	0.018	0.027
5	0.022	0.031
6	0.023	0.035


==> plots/runtimeLayers/data/ml1m.dat <==
1	0.018	0.019
2	0.022	0.025
3	0.026	0.032
4	0.029	0.038
5	0.031	0.043
6	0.034	0.048


==> plots/runtimeLayers/data/ml20m.dat <==
1	0.011	0.012
2	0.015	0.017
3	0.019	0.023
4	0.023	0.026
5	0.027	0.035
6	0.030	0.039


==> plots/sim/data/Beauty.dat <==
-0.219	0.013
-0.196	0.004
-0.173	0.040
-0.150	0.094
-0.127	0.233
-0.105	0.689
-0.082	1.426
-0.059	2.987
-0.036	5.692
-0.013	9.127
0.010	12.986
0.032	15.154
0.055	15.839
0.078	12.619
0.101	9.104
0.124	5.822
0.146	3.269
0.169	1.874
0.192	1.131
0.215	0.720
0.238	0.385
0.261	0.210
0.283	0.165
0.306	0.112
0.329	0.121
0.352	0.085
0.375	0.045
0.398	0.036
0.420	0.004
0.443	0.013


==> plots/sim/data/Beauty_mean.dat <==
-0.045 -1
-0.045	16


==> plots/sim/data/Beauty_shuffle.dat <==
-0.241	0.031
-0.221	0.036
-0.202	0.174
-0.183	0.510
-0.164	1.333
-0.144	2.965
-0.125	5.536
-0.106	8.519
-0.086	12.306
-0.067	13.312
-0.048	14.426
-0.029	12.158
-0.009	9.748
0.010	6.649
0.029	4.163
0.048	2.607
0.068	1.605
0.087	1.109
0.106	0.827
0.125	0.501
0.145	0.461
0.164	0.335
0.183	0.237
0.202	0.143
0.222	0.103
0.241	0.067
0.260	0.058
0.279	0.036
0.299	0.022
0.318	0.022


==> plots/sim/data/Children.dat <==
-0.232	0.004
-0.204	0.012
-0.177	0.085
-0.149	0.273
-0.121	0.644
-0.093	1.536
-0.065	2.503
-0.037	4.050
-0.009	5.818
0.019	7.466
0.046	8.630
0.074	9.769
0.102	10.166
0.130	9.932
0.158	8.910
0.186	7.539
0.214	6.419
0.242	4.924
0.269	3.706
0.297	2.706
0.325	1.880
0.353	1.253
0.381	0.785
0.409	0.480
0.437	0.255
0.464	0.147
0.492	0.083
0.520	0.014
0.548	0.006
0.576	0.002


==> plots/sim/data/Children_mean.dat <==
0.041	-1
0.041	16


==> plots/sim/data/Children_shuffle.dat <==
-0.305	0.002
-0.277	0.017
-0.249	0.122
-0.221	0.412
-0.193	0.957
-0.165	1.948
-0.137	3.425
-0.109	4.820
-0.081	6.460
-0.053	7.963
-0.025	8.806
0.003	9.481
0.031	9.436
0.059	8.999
0.087	8.121
0.116	6.934
0.144	6.027
0.172	4.593
0.200	3.717
0.228	2.696
0.256	1.942
0.284	1.201
0.312	0.818
0.340	0.516
0.368	0.284
0.396	0.159
0.424	0.079
0.452	0.050
0.480	0.008
0.508	0.008


==> plots/sim/data/Comics.dat <==
-0.164	0.012
-0.139	0.061
-0.115	0.189
-0.090	0.465
-0.065	1.051
-0.040	2.053
-0.015	3.388
0.009	4.962
0.034	6.396
0.059	7.958
0.084	9.038
0.108	9.325
0.133	9.369
0.158	8.460
0.183	7.508
0.207	6.753
0.232	5.342
0.257	4.378
0.282	3.466
0.306	2.613
0.331	1.881
0.356	1.475
0.381	1.176
0.405	0.926
0.430	0.685
0.455	0.528
0.480	0.316
0.504	0.177
0.529	0.038
0.554	0.015


==> plots/sim/data/Comics_mean.dat <==
0.021	-1
0.021	16


==> plots/sim/data/Comics_shuffle.dat <==
-0.345	0.003
-0.315	0.006
-0.284	0.026
-0.254	0.096
-0.223	0.348
-0.193	1.121
-0.162	2.439
-0.132	4.639
-0.101	7.107
-0.071	9.403
-0.040	11.459
-0.009	12.173
0.021	11.424
0.052	9.679
0.082	8.149
0.113	6.277
0.143	4.726
0.174	3.612
0.204	2.264
0.235	1.574
0.265	1.173
0.296	0.740
0.326	0.537
0.357	0.409
0.387	0.258
0.418	0.157
0.449	0.110
0.479	0.064
0.510	0.023
0.540	0.003


==> plots/sim/data/Toys.dat <==
-0.229	0.010
-0.202	0.088
-0.176	0.216
-0.150	0.397
-0.124	0.778
-0.098	1.195
-0.072	1.494
-0.045	1.952
-0.019	2.993
0.007	5.455
0.033	8.922
0.059	12.734
0.085	15.460
0.111	14.929
0.138	12.750
0.164	8.433
0.190	5.363
0.216	2.890
0.242	1.576
0.268	0.773
0.295	0.495
0.321	0.314
0.347	0.227
0.373	0.149
0.399	0.108
0.425	0.108
0.452	0.067
0.478	0.046
0.504	0.041
0.530	0.036


==> plots/sim/data/Toys_mean.dat <==
-0.043	-1
-0.043	16


==> plots/sim/data/Toys_shuffle.dat <==
-0.262	0.067
-0.237	0.247
-0.212	0.680
-0.187	1.504
-0.162	2.895
-0.137	5.224
-0.112	8.969
-0.087	13.033
-0.062	15.341
-0.037	15.774
-0.012	12.997
0.013	9.211
0.038	5.904
0.063	3.421
0.088	1.958
0.113	1.020
0.138	0.531
0.163	0.376
0.188	0.237
0.214	0.180
0.239	0.103
0.264	0.077
0.289	0.082
0.314	0.046
0.339	0.036
0.364	0.031
0.389	0.021
0.414	0.026
0.439	0.005
0.464	0.005


==> plots/sim/data/ml1m.dat <==
-0.134	0.033
-0.109	0.033
-0.084	0.149
-0.059	0.348
-0.033	0.662
-0.008	1.358
0.017	2.401
0.042	3.692
0.067	4.983
0.092	7.285
0.117	8.609
0.142	10.712
0.167	12.136
0.192	11.457
0.218	9.967
0.243	8.460
0.268	6.209
0.293	4.768
0.318	2.947
0.343	1.854
0.368	0.927
0.393	0.348
0.418	0.265
0.443	0.166
0.469	0.132
0.494	0.017
0.519	0.033
0.544	0.017
0.569	0.017
0.594	0.017


==> plots/sim/data/ml1m_mean.dat <==
0.020	-1
0.020	16


==> plots/sim/data/ml1m_shuffle.dat <==
-0.320	0.017
-0.295	0.050
-0.269	0.050
-0.244	0.116
-0.219	0.530
-0.193	0.464
-0.168	1.192
-0.142	2.235
-0.117	3.742
-0.091	5.877
-0.066	7.351
-0.041	9.205
-0.015	10.728
0.010	10.977
0.036	10.778
0.061	9.371
0.087	7.781
0.112	6.821
0.137	4.404
0.163	3.179
0.188	1.937
0.214	1.358
0.239	0.613
0.265	0.464
0.290	0.348
0.315	0.132
0.341	0.099
0.366	0.099
0.392	0.050
0.417	0.033


==> plots/sim/data/ml20m.dat <==
-0.250	0.006
-0.221	0.005
-0.192	0.021
-0.163	0.055
-0.134	0.106
-0.105	0.242
-0.076	0.522
-0.048	0.888
-0.019	1.630
0.010	2.492
0.039	3.666
0.068	5.270
0.097	6.864
0.126	8.216
0.155	9.548
0.184	10.541
0.213	10.505
0.242	10.302
0.271	8.830
0.300	7.056
0.328	5.045
0.357	3.356
0.386	2.115
0.415	1.311
0.444	0.730
0.473	0.370
0.502	0.186
0.531	0.082
0.560	0.035
0.589	0.006


==> plots/sim/data/ml20m_mean.dat <==
0.034	-1
0.034	16


==> plots/sim/data/ml20m_shuffle.dat <==
-0.427	0.008
-0.392	0.031
-0.357	0.067
-0.323	0.151
-0.288	0.374
-0.254	0.790
-0.219	1.479
-0.184	2.644
-0.150	4.080
-0.115	6.189
-0.081	7.725
-0.046	9.211
-0.011	10.006
0.023	10.279
0.058	9.813
0.092	9.157
0.127	7.879
0.162	6.402
0.196	4.761
0.231	3.367
0.265	2.253
0.300	1.430
0.335	0.851
0.369	0.486
0.404	0.274
0.438	0.157
0.473	0.076
0.508	0.035
0.542	0.019
0.577	0.006


==> plots/stability/data/Beauty.dat <==
1	0.0751	0.0834	0.0746
2	0.0791	0.0866	0.0777
3	0.0798	0.0835	0.0744
4	0.0786	0.0851	0.0739
5	0.0820	0.0859	0.0728
6	0.0682	0.0725	0.0666
7	0.0593	0.0622	0.0589
8	0.0579	0.0622	0.0204


==> plots/stability/data/Children.dat <==
1	0.1682	0.1819	0.1767
2	0.1685	0.1871	0.1726
3	0.1676	0.1811	0.1685
4	0.1676	0.1836	0.1696
5	0.1616	0.1772	0.0675
6	0.1500	0.1641	0.0671
7	0.1282	0.1584	0.0702
8	0.1296	0.1300	0.0706


==> plots/stability/data/Comics.dat <==
1	0.3092	0.3222	0.3189
2	0.3110	0.3199	0.3171
3	0.3120	0.3177	0.3141
4	0.3079	0.3166	0.3133
5	0.3073	0.3133	0.3092
6	0.3014	0.3092	0.0296
7	0.2912	0.3021	0.0269
8	0.2808	0.2802	0.0233


==> plots/stability/data/Toys.dat <==
1	0.0918	0.0995	0.0907
2	0.0941	0.1022	0.0925
3	0.0946	0.0994	0.0938
4	0.0947	0.1000	0.0926
5	0.0932	0.0962	0.0923
6	0.0879	0.0923	0.0876
7	0.0642	0.0681	0.0762
8	0.0631	0.0658	0.0501


==> plots/stability/data/ml1m.dat <==
1	0.2472	0.2603	0.2467
2	0.2575	0.2735	0.2545
3	0.2679	0.2795	0.2589
4	0.2634	0.2813	0.0444
5	0.2649	0.2821	0.0440
6	0.2684	0.2803	0.0439
7	0.2624	0.2788	0.0416
8	0.2682	0.2752	0.0434


==> plots/stability/data/ml20m.dat <==
1	0.1869	0.1651	0.1831
2	0.1885	0.1707	0.1880
3	0.1900	0.1731	0.1892	
4	0.1903	0.1768	0.0626
5	0.1921	0.1741	0.0612
6	0.1894	0.1760	0.0576
7	0.1846	0.1667
8	0.1802	0.1644


==> plots/stabilityDims/data/Beauty.dat <==
1	0.0715	0.0752	0.0698  
2	0.0788	0.0841	0.0777  
3	0.0834	0.0864	0.0766  
4	0.0761	0.0789	0.0671  
5	0.0597	0.0681	0.0575  
6	0.0686	0.0673	0.0284


==> plots/stabilityDims/data/Children.dat <==
1	0.1481	0.1562	0.1665
2	0.1620	0.1730	0.1733
3	0.1700	0.1811	0.1767
4	0.1731	0.1903	0.1699
5	0.1703	0.1918	0.1554
6	0.0978	0.1237	0.0901


==> plots/stabilityDims/data/Comics.dat <==
1	0.2601	0.2598	0.2827
2	0.2934	0.3000	0.3086
3	0.3113	0.3198	0.3189
4	0.3169	0.3270	0.3162
5	0.3161	0.3326	0.3015
6	0.2524	0.3013	0.2241


==> plots/stabilityDims/data/Toys.dat <==
1	0.0820	0.0865	0.0804  
2	0.0947	0.0985	0.0938  
3	0.0968	0.1005	0.0871  
4	0.0841	0.0909	0.0754  
5	0.0688	0.0809	0.0186  
6	0.0416	0.0488	0.0186


==> plots/stabilityDims/data/ml1m.dat <==
1	0.2315	0.2315	0.2343
2	0.2575	0.2606	0.2550
3	0.2632	0.2762	0.2589
4	0.2684	0.2887	0.0445
5	0.2700	0.2755	0.0439
6	0.1397	0.1412	0.0454


==> plots/stabilityDims/data/ml20m.dat <==
1	0.1527	0.1409	0.1519
2	0.1769	0.1596	0.1825
3	0.1908	0.1733	0.1892
4	0.1798	0.1326	0.0595
5	0.0956	0.1140	0.0597

